From Indexing to Coding: A New Paradigm for Data Availability Sampling

The data availability problem is a central challenge in blockchain systems and lies at the core of the accessibility and scalability issues faced by platforms such as Ethereum. Modern solutions employ several approaches, with data availability sampling (DAS) being the most self-sufficient and minimalistic in its security assumptions. Existing DAS methods typically form cryptographic commitments on codewords of fixed-rate erasure codes, which restrict light nodes to sampling from a predetermined set of coded symbols. In this paper, we introduce a new approach to DAS that modularizes the coding and commitment process by committing to the uncoded data while performing sampling through on-the-fly coding. The resulting samples are significantly more expressive, enabling light nodes to obtain, in concrete implementations, up to multiple orders of magnitude stronger assurances of data availability than from sampling pre-committed symbols from a fixed-rate redundancy code as done in established DAS schemes using Reed Solomon or low density parity check codes. We present a concrete protocol that realizes this paradigm using random linear network coding (RLNC).

==> plot_data/comp_cost.csv <==
n_verifiers,2DRS_MT,CMT,RLNC
1,262144,524288,2
10,262144,524288,20
100,262144,524288,200
1000,262144,524288,2000
10000,262144,524288,20000
100000,262144,524288,200000
1000000,262144,524288,2000000
10000000,262144,524288,20000000
100000000,262144,524288,200000000
1000000000,262144,524288,2000000000
10000000000,262144,524288,20000000000

==> plot_data/da_challenge_response_size.csv <==
d,celestia,twodrs_mt,twodrs_kzg,cmt,rlnc16,rlnc32,rlnc64,rlnc128,rlnc256,rlnc512,rlnc1024,rlnc2048
1,0.023162842,0.051239014,0.037872314,0.409423828,0.001586914,0.001983643,0.002868652,0.004730225,0.008544922,0.016265869,0.031799316,0.062957764
2,0.011581421,0.025619507,0.018936157,0.235656738,0.000839233,0.001037598,0.001480103,0.002410889,0.004318237,0.008178711,0.015945435,0.031524658
4,0.00604248,0.013366699,0.009468079,0.133300781,0.000442505,0.000541687,0.000762939,0.001228333,0.002182007,0.004112244,0.007995605,0.015785217
8,0.00302124,0.00668335,0.004734039,0.074386597,0.000232697,0.000282288,0.000392914,0.00062561,0.001102448,0.002067566,0.004009247,0.007904053
16,0.001573563,0.003480911,0.00236702,0.041061401,0.00012207,0.000146866,0.000202179,0.000318527,0.000556946,0.001039505,0.002010345,0.003957748
32,0.000786781,0.001740456,0.00118351,0.022464752,6.38962E-05,7.62939E-05,0.000103951,0.000162125,0.000281334,0.000522614,0.001008034,0.001981735
64,0.000409126,0.000905037,0.000591755,0.012199402,3.33786E-05,3.95775E-05,5.34058E-05,8.24928E-05,0.000142097,0.000262737,0.000505447,0.000992298
128,0.000204563,0.000452518,0.000295877,0.006583214,1.74046E-05,2.0504E-05,2.74181E-05,4.19617E-05,7.1764E-05,0.000132084,0.000253439,0.000496864
256,0.000106215,0.000234962,0.000147939,0.003533363,9.05991E-06,1.06096E-05,1.40667E-05,2.13385E-05,3.62396E-05,6.63996E-05,0.000127077,0.00024879
512,5.31077E-05,0.000117481,7.39694E-05,0.00188756,4.70877E-06,5.48363E-06,7.21216E-06,1.0848E-05,1.82986E-05,3.33786E-05,6.37174E-05,0.000124574
1024,2.75373E-05,6.09159E-05,3.69847E-05,0.001004219,2.44379E-06,2.83122E-06,3.69549E-06,5.51343E-06,9.23872E-06,1.67787E-05,3.19481E-05,6.23763E-05

==> plot_data/da_commitment_size.csv <==
d,celestia,twodrs_mt,twodrs_kzg,cmt,rlnc16,rlnc32,rlnc64,rlnc128,rlnc256,rlnc512,rlnc1024,rlnc2048
1,0.0078125,0.005615234,0.001403809,0.0078125,0.000732422,0.001464844,0.002929688,0.005859375,0.01171875,0.0234375,0.046875,0.09375
2,0.00390625,0.00390625,0.000976563,0.00390625,0.000366211,0.000732422,0.001464844,0.002929688,0.005859375,0.01171875,0.0234375,0.046875
4,0.00390625,0.0027771,0.000694275,0.001953125,0.000183105,0.000366211,0.000732422,0.001464844,0.002929688,0.005859375,0.01171875,0.0234375
8,0.001953125,0.001953125,0.000488281,0.000976563,9.15527E-05,0.000183105,0.000366211,0.000732422,0.001464844,0.002929688,0.005859375,0.01171875
16,0.001953125,0.00138855,0.000347137,0.000488281,4.57764E-05,9.15527E-05,0.000183105,0.000366211,0.000732422,0.001464844,0.002929688,0.005859375
32,0.000976563,0.000976563,0.000244141,0.000244141,2.28882E-05,4.57764E-05,9.15527E-05,0.000183105,0.000366211,0.000732422,0.001464844,0.002929688
64,0.000976563,0.000692368,0.000173092,0.00012207,1.14441E-05,2.28882E-05,4.57764E-05,9.15527E-05,0.000183105,0.000366211,0.000732422,0.001464844
128,0.000488281,0.000488281,0.00012207,6.10352E-05,5.72205E-06,1.14441E-05,2.28882E-05,4.57764E-05,9.15527E-05,0.000183105,0.000366211,0.000732422
256,0.000488281,0.000345707,8.64267E-05,3.05176E-05,2.86102E-06,5.72205E-06,1.14441E-05,2.28882E-05,4.57764E-05,9.15527E-05,0.000183105,0.000366211
512,0.000244141,0.000244141,6.10352E-05,1.52588E-05,1.43051E-06,2.86102E-06,5.72205E-06,1.14441E-05,2.28882E-05,4.57764E-05,9.15527E-05,0.000183105
1024,0.000244141,0.000172734,4.31836E-05,7.62939E-06,7.15256E-07,1.43051E-06,2.86102E-06,5.72205E-06,1.14441E-05,2.28882E-05,4.57764E-05,9.15527E-05

==> plot_data/soundness_failure_probability.csv <==
nSamples,RLNC1b,RLNC2b,RLNC3b,2DRS,CMT
1,0.00390625,1.52588E-05,5.96046E-08,0.75,0.876
2,1.52588E-05,2.32831E-10,3.55271E-15,0.5625,0.767376
3,5.96046E-08,3.55271E-15,2.11758E-22,0.421875,0.672221376
4,2.32831E-10,5.42101E-20,1.26218E-29,0.31640625,0.588865925
5,9.09495E-13,8.27181E-25,7.52316E-37,0.237304688,0.515846551
6,3.55271E-15,1.26218E-29,4.48416E-44,0.177978516,0.451881578
7,1.38778E-17,1.92593E-34,2.67276E-51,0.133483887,0.395848263
8,5.42101E-20,2.93874E-39,1.59309E-58,0.100112915,0.346763078
9,2.11758E-22,4.48416E-44,9.49557E-66,0.075084686,0.303764456
10,8.27181E-25,6.84228E-49,5.6598E-73,0.056313515,0.266097664
11,3.23117E-27,1.04405E-53,3.3735E-80,0.042235136,0.233101553
12,1.26218E-29,1.59309E-58,2.01076E-87,0.031676352,0.204196961
13,4.93038E-32,2.43087E-63,1.19851E-94,0.023757264,0.178876538
14,1.92593E-34,3.70921E-68,7.1437E-102,0.017817948,0.156695847
15,7.52316E-37,5.6598E-73,4.258E-109,0.013363461,0.137265562
16,2.93874E-39,8.63617E-78,2.5379E-116,0.010022596,0.120244632
17,1.14794E-41,1.31777E-82,1.5127E-123,0.007516947,0.105334298
18,4.48416E-44,2.01076E-87,9.0166E-131,0.00563771,0.092272845
19,1.75162E-46,3.06818E-92,5.3743E-138,0.004228283,0.080831012
20,6.84228E-49,4.68168E-97,3.2033E-145,0.003171212,0.070807967
21,2.67276E-51,7.1437E-102,1.9093E-152,0.002378409,0.062027779
22,1.04405E-53,1.09E-106,1.1381E-159,0.001783807,0.054336334
23,4.07832E-56,1.6633E-111,6.7833E-167,0.001337855,0.047598629
24,1.59309E-58,2.5379E-116,4.0432E-174,0.001003391,0.041696399
25,6.22302E-61,3.8726E-121,2.4099E-181,0.000752543,0.036526045
26,2.43087E-63,5.9091E-126,1.4364E-188,0.000564408,0.031996816
27,9.49557E-66,9.0166E-131,8.5618E-196,0.000423306,0.028029211
28,3.70921E-68,1.3758E-135,5.1032E-203,0.000317479,0.024553588
29,1.44891E-70,2.0993E-140,3.0417E-210,0.000238109,0.021508944
30,5.6598E-73,3.2033E-145,1.813E-217,0.000178582,0.018841835
31,2.21086E-75,4.8879E-150,1.0806E-224,0.000133937,0.016505447
32,8.63617E-78,7.4583E-155,6.4411E-232,0.000100452,0.014458772
33,3.3735E-80,1.1381E-159,3.8392E-239,7.53393E-05,0.012665884
34,1.31777E-82,1.7365E-164,2.2884E-246,5.65045E-05,0.011095314
35,5.14756E-85,2.6497E-169,1.364E-253,4.23784E-05,0.009719495
36,2.01076E-87,4.0432E-174,8.1299E-261,3.17838E-05,0.008514278
37,7.85455E-90,6.1694E-179,4.8458E-268,2.38378E-05,0.007458507
38,3.06818E-92,9.4137E-184,2.8883E-275,1.78784E-05,0.006533653
39,1.19851E-94,1.4364E-188,1.7216E-282,1.34088E-05,0.00572348
40,4.68168E-97,2.1918E-193,1.0261E-289,1.00566E-05,0.005013768
41,1.8288E-99,3.3444E-198,6.1162E-297,7.54244E-06,0.004392061
42,7.1437E-102,5.1032E-203,3.6456E-304,5.65683E-06,0.003847445
43,2.7905E-104,7.7869E-208,0,4.24262E-06,0.003370362
44,1.09E-106,1.1882E-212,0,3.18197E-06,0.002952437
45,4.258E-109,1.813E-217,0,2.38647E-06,0.002586335
46,1.6633E-111,2.7665E-222,0,1.78986E-06,0.002265629
47,6.4971E-114,4.2213E-227,0,1.34239E-06,0.001984691
48,2.5379E-116,6.4411E-232,0,1.00679E-06,0.00173859
49,9.9138E-119,9.8284E-237,0,7.55096E-07,0.001523005
50,3.8726E-121,1.4997E-241,0,5.66322E-07,0.001334152
51,1.5127E-123,2.2884E-246,0,4.24741E-07,0.001168717
52,5.9091E-126,3.4918E-251,0,3.18556E-07,0.001023796
53,2.3082E-128,5.328E-256,0,2.38917E-07,0.000896845
54,9.0166E-131,8.1299E-261,0,1.79188E-07,0.000785637
55,3.5221E-133,1.2405E-265,0,1.34391E-07,0.000688218
56,1.3758E-135,1.8929E-270,0,1.00793E-07,0.000602879
57,5.3743E-138,2.8883E-275,0,7.55948E-08,0.000528122
58,2.0993E-140,4.4072E-280,0,5.66961E-08,0.000462635
59,8.2005E-143,6.7249E-285,0,4.25221E-08,0.000405268
60,3.2033E-145,1.0261E-289,0,3.18916E-08,0.000355015
61,1.2513E-147,1.5658E-294,0,2.39187E-08,0.000310993
62,4.8879E-150,2.3892E-299,0,1.7939E-08,0.00027243
63,1.9093E-152,3.6456E-304,0,1.34543E-08,0.000238648
64,7.4583E-155,0,0,1.00907E-08,0.000209056
65,2.9134E-157,0,0,7.56802E-09,0.000183133
66,1.1381E-159,0,0,5.67601E-09,0.000160425
67,4.4455E-162,0,0,4.25701E-09,0.000140532
68,1.7365E-164,0,0,3.19276E-09,0.000123106
69,6.7833E-167,0,0,2.39457E-09,0.000107841
70,2.6497E-169,0,0,1.79593E-09,9.44686E-05
71,1.0351E-171,0,0,1.34694E-09,8.27545E-05
72,4.0432E-174,0,0,1.01021E-09,7.24929E-05
73,1.5794E-176,0,0,7.57656E-10,6.35038E-05
74,6.1694E-179,0,0,5.68242E-10,5.56293E-05
75,2.4099E-181,0,0,4.26182E-10,4.87313E-05
76,9.4137E-184,0,0,3.19636E-10,4.26886E-05
77,3.6772E-186,0,0,2.39727E-10,3.73952E-05
78,1.4364E-188,0,0,1.79795E-10,3.27582E-05
79,5.611E-191,0,0,1.34847E-10,2.86962E-05
80,2.1918E-193,0,0,1.01135E-10,2.51379E-05
81,8.5618E-196,0,0,7.58512E-11,2.20208E-05
82,3.3444E-198,0,0,5.68884E-11,1.92902E-05
83,1.3064E-200,0,0,4.26663E-11,1.68982E-05
84,5.1032E-203,0,0,3.19997E-11,1.48028E-05
85,1.9934E-205,0,0,2.39998E-11,1.29673E-05
86,7.7869E-208,0,0,1.79998E-11,1.13593E-05
87,3.0417E-210,0,0,1.34999E-11,9.95078E-06
88,1.1882E-212,0,0,1.01249E-11,8.71689E-06
89,4.6413E-215,0,0,7.59368E-12,7.63599E-06
90,1.813E-217,0,0,5.69526E-12,6.68913E-06
91,7.0821E-220,0,0,4.27145E-12,5.85968E-06
92,2.7665E-222,0,0,3.20358E-12,5.13308E-06
93,1.0806E-224,0,0,2.40269E-12,4.49658E-06
94,4.2213E-227,0,0,1.80202E-12,3.939E-06
95,1.6489E-229,0,0,1.35151E-12,3.45056E-06
96,6.4411E-232,0,0,1.01363E-12,3.02269E-06
97,2.5161E-234,0,0,7.60226E-13,2.64788E-06
98,9.8284E-237,0,0,5.70169E-13,2.31954E-06
99,3.8392E-239,0,0,4.27627E-13,2.03192E-06
100,1.4997E-241,0,0,3.2072E-13,1.77996E-06



==> plot_data/storage_cost.csv <==
d,2DRS_MT,CMT,RLNC
1,8,3.484375,1
2,8,6.984375,2
4,32,13.984375,4
8,32,27.984375,8
16,128,55.984375,16
32,128,111.984375,32
64,512,223.984375,64
128,512,447.984375,128
256,2048,895.984375,256
512,2048,1791.984375,512
1024,8192,3583.984375,1024

==> plot_data/total_download_cost.csv <==
d,celestia,twodrs_mt,twodrs_kzg,cmt,rlnc16,rlnc32,rlnc64,rlnc128,rlnc256,rlnc512,rlnc1024,rlnc2048
1,0.030975342,0.056854248,0.039276123,0.417236328,0.00402832,0.004394531,0.005371094,0.007568359,0.012207031,0.021728516,0.041015625,0.079833984
2,0.015487671,0.029525757,0.01991272,0.239562988,0.00213623,0.002319336,0.002807617,0.00390625,0.006225586,0.010986328,0.020629883,0.040039063
4,0.00994873,0.016143799,0.010162354,0.135253906,0.00112915,0.001220703,0.001464844,0.00201416,0.003173828,0.005554199,0.010375977,0.020080566
8,0.004974365,0.008636475,0.005222321,0.075363159,0.000595093,0.000640869,0.000762939,0.001037598,0.001617432,0.002807617,0.005218506,0.010070801
16,0.003526688,0.004869461,0.002714157,0.041549683,0.000312805,0.000335693,0.000396729,0.000534058,0.000823975,0.001419067,0.002624512,0.005050659
32,0.001763344,0.002717018,0.00142765,0.022708893,0.000164032,0.000175476,0.000205994,0.000274658,0.000419617,0.000717163,0.001319885,0.002532959
64,0.001385689,0.001597404,0.000764847,0.012321472,8.58307E-05,9.15527E-05,0.000106812,0.000141144,0.000213623,0.000362396,0.000663757,0.001270294
128,0.000692844,0.0009408,0.000417948,0.006644249,4.48227E-05,4.76837E-05,5.53131E-05,7.24792E-05,0.000108719,0.000183105,0.000333786,0.000637054
256,0.000594497,0.000580668,0.000234365,0.003563881,2.3365E-05,2.47955E-05,2.86102E-05,3.71933E-05,5.53131E-05,9.25064E-05,0.000167847,0.000319481
512,0.000297248,0.000361621,0.000135005,0.001902819,1.21593E-05,1.28746E-05,1.4782E-05,1.90735E-05,2.81334E-05,4.673E-05,8.44002E-05,0.000160217
1024,0.000271678,0.00023365,8.01682E-05,0.001011848,6.31809E-06,6.67572E-06,7.62939E-06,9.77516E-06,1.43051E-05,2.36034E-05,4.24385E-05,8.03471E-05


==> plot_data/uncoded_vs_coded_sampling.csv <==
1,0.998046875,0.5,0.25,0.125
2,0.984375,0.25,0.0625,0.015625
3,0.9765625,0.125,0.015625,0.001953125
4,0.96875,0.0625,0.00390625,0.000244141
5,0.9609375,0.03125,0.000976563,3.05176E-05
6,0.953125,0.015625,0.000244141,3.8147E-06
7,0.9453125,0.0078125,6.10352E-05,4.76837E-07
8,0.9375,0.00390625,1.52588E-05,5.96046E-08
9,0.9296875,0.001953125,3.8147E-06,7.45058E-09
10,0.921875,0.000976563,9.53674E-07,9.31323E-10
11,0.9140625,0.000488281,2.38419E-07,1.16415E-10
12,0.90625,0.000244141,5.96046E-08,1.45519E-11
13,0.8984375,0.00012207,1.49012E-08,1.81899E-12
14,0.890625,6.10352E-05,3.72529E-09,2.27374E-13
15,0.8828125,3.05176E-05,9.31323E-10,2.84217E-14
16,0.875,1.52588E-05,2.32831E-10,3.55271E-15
17,0.8671875,7.62939E-06,5.82077E-11,4.44089E-16
18,0.859375,3.8147E-06,1.45519E-11,5.55112E-17
19,0.8515625,1.90735E-06,3.63798E-12,6.93889E-18
20,0.84375,9.53674E-07,9.09495E-13,8.67362E-19
21,0.8359375,4.76837E-07,2.27374E-13,1.0842E-19
22,0.828125,2.38419E-07,5.68434E-14,1.35525E-20
23,0.8203125,1.19209E-07,1.42109E-14,1.69407E-21
24,0.8125,5.96046E-08,3.55271E-15,2.11758E-22
25,0.8046875,2.98023E-08,8.88178E-16,2.64698E-23
26,0.796875,1.49012E-08,2.22045E-16,3.30872E-24
27,0.7890625,7.45058E-09,5.55112E-17,4.1359E-25
28,0.78125,3.72529E-09,1.38778E-17,5.16988E-26
29,0.7734375,1.86265E-09,3.46945E-18,6.46235E-27
30,0.765625,9.31323E-10,8.67362E-19,8.07794E-28
31,0.7578125,4.65661E-10,2.1684E-19,1.00974E-28
32,0.75,2.32831E-10,5.42101E-20,1.26218E-29
33,0.7421875,1.16415E-10,1.35525E-20,1.57772E-30
34,0.734375,5.82077E-11,3.38813E-21,1.97215E-31
35,0.7265625,2.91038E-11,8.47033E-22,2.46519E-32
36,0.71875,1.45519E-11,2.11758E-22,3.08149E-33
37,0.7109375,7.27596E-12,5.29396E-23,3.85186E-34
38,0.703125,3.63798E-12,1.32349E-23,4.81482E-35
39,0.6953125,1.81899E-12,3.30872E-24,6.01853E-36
40,0.6875,9.09495E-13,8.27181E-25,7.52316E-37
41,0.6796875,4.54747E-13,2.06795E-25,9.40395E-38
42,0.671875,2.27374E-13,5.16988E-26,1.17549E-38
43,0.6640625,1.13687E-13,1.29247E-26,1.46937E-39
44,0.65625,5.68434E-14,3.23117E-27,1.83671E-40
45,0.6484375,2.84217E-14,8.07794E-28,2.29589E-41
46,0.640625,1.42109E-14,2.01948E-28,2.86986E-42
47,0.6328125,7.10543E-15,5.04871E-29,3.58732E-43
48,0.625,3.55271E-15,1.26218E-29,4.48416E-44
49,0.6171875,1.77636E-15,3.15544E-30,5.60519E-45
50,0.609375,8.88178E-16,7.88861E-31,7.00649E-46
51,0.6015625,4.44089E-16,1.97215E-31,8.75812E-47
52,0.59375,2.22045E-16,4.93038E-32,1.09476E-47
53,0.5859375,1.11022E-16,1.2326E-32,1.36846E-48
54,0.578125,5.55112E-17,3.08149E-33,1.71057E-49
55,0.5703125,2.77556E-17,7.70372E-34,2.13821E-50
56,0.5625,1.38778E-17,1.92593E-34,2.67276E-51
57,0.5546875,6.93889E-18,4.81482E-35,3.34096E-52
58,0.546875,3.46945E-18,1.20371E-35,4.17619E-53
59,0.5390625,1.73472E-18,3.00927E-36,5.22024E-54
60,0.53125,8.67362E-19,7.52316E-37,6.5253E-55
61,0.5234375,4.33681E-19,1.88079E-37,8.15663E-56
62,0.515625,2.1684E-19,4.70198E-38,1.01958E-56
63,0.5078125,1.0842E-19,1.17549E-38,1.27447E-57
64,0.5,5.42101E-20,2.93874E-39,1.59309E-58
65,0.4921875,2.71051E-20,7.34684E-40,1.99136E-59
66,0.484375,1.35525E-20,1.83671E-40,2.48921E-60
67,0.4765625,6.77626E-21,4.59177E-41,3.11151E-61
68,0.46875,3.38813E-21,1.14794E-41,3.88938E-62
69,0.4609375,1.69407E-21,2.86986E-42,4.86173E-63
70,0.453125,8.47033E-22,7.17465E-43,6.07716E-64
71,0.4453125,4.23516E-22,1.79366E-43,7.59645E-65
72,0.4375,2.11758E-22,4.48416E-44,9.49557E-66
73,0.4296875,1.05879E-22,1.12104E-44,1.18695E-66
74,0.421875,5.29396E-23,2.8026E-45,1.48368E-67
75,0.4140625,2.64698E-23,7.00649E-46,1.8546E-68
76,0.40625,1.32349E-23,1.75162E-46,2.31825E-69
77,0.3984375,6.61744E-24,4.37906E-47,2.89782E-70
78,0.390625,3.30872E-24,1.09476E-47,3.62227E-71
79,0.3828125,1.65436E-24,2.73691E-48,4.52784E-72
80,0.375,8.27181E-25,6.84228E-49,5.6598E-73
81,0.3671875,4.1359E-25,1.71057E-49,7.07475E-74
82,0.359375,2.06795E-25,4.27642E-50,8.84344E-75
83,0.3515625,1.03398E-25,1.06911E-50,1.10543E-75
84,0.34375,5.16988E-26,2.67276E-51,1.38179E-76
85,0.3359375,2.58494E-26,6.68191E-52,1.72723E-77
86,0.328125,1.29247E-26,1.67048E-52,2.15904E-78
87,0.3203125,6.46235E-27,4.17619E-53,2.6988E-79
88,0.3125,3.23117E-27,1.04405E-53,3.3735E-80
89,0.3046875,1.61559E-27,2.61012E-54,4.21688E-81
90,0.296875,8.07794E-28,6.5253E-55,5.2711E-82
91,0.2890625,4.03897E-28,1.63133E-55,6.58887E-83
92,0.28125,2.01948E-28,4.07832E-56,8.23609E-84
93,0.2734375,1.00974E-28,1.01958E-56,1.02951E-84
94,0.265625,5.04871E-29,2.54895E-57,1.28689E-85
95,0.2578125,2.52435E-29,6.37237E-58,1.60861E-86
96,0.25,1.26218E-29,1.59309E-58,2.01076E-87
97,0.2421875,6.31089E-30,3.98273E-59,2.51346E-88
98,0.234375,3.15544E-30,9.95682E-60,3.14182E-89
99,0.2265625,1.57772E-30,2.48921E-60,3.92727E-90
100,0.21875,7.88861E-31,6.22302E-61,4.90909E-91
101,0.2109375,3.9443E-31,1.55575E-61,6.13637E-92
102,0.203125,1.97215E-31,3.88938E-62,7.67046E-93
103,0.1953125,9.86076E-32,9.72346E-63,9.58807E-94
104,0.1875,4.93038E-32,2.43087E-63,1.19851E-94
105,0.1796875,2.46519E-32,6.07716E-64,1.49814E-95
106,0.171875,1.2326E-32,1.51929E-64,1.87267E-96
107,0.1640625,6.16298E-33,3.79823E-65,2.34084E-97
108,0.15625,3.08149E-33,9.49557E-66,2.92605E-98
109,0.1484375,1.54074E-33,2.37389E-66,3.6576E-99
110,0.140625,7.70372E-34,5.93473E-67,4.5719E-100
111,0.1328125,3.85186E-34,1.48368E-67,5.7149E-101
112,0.125,1.92593E-34,3.70921E-68,7.1437E-102
113,0.1171875,9.62965E-35,9.27302E-69,8.9296E-103
114,0.109375,4.81482E-35,2.31825E-69,1.1162E-103
115,0.1015625,2.40741E-35,5.79563E-70,1.3952E-104
116,0.09375,1.20371E-35,1.44891E-70,1.7441E-105
117,0.0859375,6.01853E-36,3.62227E-71,2.1801E-106
118,0.078125,3.00927E-36,9.05568E-72,2.7251E-107
119,0.0703125,1.50463E-36,2.26392E-72,3.4064E-108
120,0.0625,7.52316E-37,5.6598E-73,4.258E-109
121,0.0546875,3.76158E-37,1.41495E-73,5.3224E-110
122,0.046875,1.88079E-37,3.53737E-74,6.6531E-111
123,0.0390625,9.40395E-38,8.84344E-75,8.3163E-112
124,0.03125,4.70198E-38,2.21086E-75,1.0395E-112
125,0.0234375,2.35099E-38,5.52715E-76,1.2994E-113
126,0.015625,1.17549E-38,1.38179E-76,1.6243E-114
127,0.0078125,5.87747E-39,3.45447E-77,2.0304E-115
128,0,2.93874E-39,8.63617E-78,2.5379E-116
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
